Public Release of A-SLOTH: Ancient Stars and Local Observables by Tracing Halos

The semi-analytical model A-SLOTH (Ancient Stars and Local Observables by Tracing Halos) is the first public code that connects the formation of the first stars and galaxies to observables. After several successful projects with this model, we publish the source code and describe the public version in this paper. The model is based on dark matter merger trees that can either be generated based on Extended Press-Schechter theory or that can be imported from dark matter simulations. On top of these merger trees, A-SLOTH applies analytical recipes for baryonic physics to model the formation of both metal-free and metal-poor stars and the transition between them with unprecedented precision and fidelity. A-SLOTH samples individual stars and includes radiative, chemical, and mechanical feedback. It is calibrated based on six observables, such as the optical depth to Thomson scattering, the stellar mass of the Milky Way and its satellite galaxies, the number of extremely-metal poor stars, and the cosmic star formation rate density at high redshift. A-SLOTH has versatile applications with moderate computational requirements. It can be used to constrain the properties of the first stars and high-z galaxies based on local observables, predicts properties of the oldest and most metal-poor stars in the Milky Way, can serve as a subgrid model for larger cosmological simulations, and predicts next-generation observables of the early Universe, such as supernova rates or gravitational wave events.

==> RefereeReport.txt <==
Reviewer:
This paper presents the first publicly available semi-analytic model of galaxy evolution which includes a detailed treatment of the first stars. The framework presented will be of great value to the community, as it can be utilized to produce a variety of computationally efficient observational predictions. It is also worth noting that the paper is very pedagogical and well-written. I have several minor questions/comments, which are listed below. I recommend that the paper be published once these are addressed.
ANSWER: We thank the reviewer for carefully reading the paper draft and providing constructive feedback, which has helped us to improve the manuscript. We reply to the reviewer's comments below individually and we have updated the manuscript and have highlighted the changed text in boldface.
Moreover, we have improved the "fitting functions of halo concentration" (A.1.) to agree with Correa+15 at z>10. This change has no effect on the results, but we updated the text for consistency.
We also modified the description of how we distribute supernovae energy onto the gas in Section 2.3.4. Previously, we described a previous model. The actual model that we used to perform calibrations and produce the results presented in this work is now included (relevant equations are (26), (27), and (29)). 


- Is dark matter halo substructure considered at all in the star formation prescription? Please clarify.
ANSWER: Substructure in the form of subhaloes is present in the merger trees. However, we do not take the substructure into account when computing binding energies. Firstly, masses of the subhaloes derived by the halo-finders are subject to large uncertainties, and secondly, the information provided is insufficient to reconstruct a full three-dimensional representation of the dark matter distribution. Therefore, we rely on a simpler NFW profile for the dark matter distribution. 
However, we otherwise follow the subhaloes and model star formation in them. The difference between star formation in main haloes and in subhaloes is that we do not allow the accretion of hot gas onto the latter. This choice is made because the accretion of hot gas would be strongly influenced by the fluctuating dark matter masses of the subhaloes. We have rephrased the text to make these points clearer.


- It appears that only Pop II and Pop III stars are considered. Perhaps Pop II should be called PopI/II or metal-enriched. Would there be any benefit to distinguishing between Pop II and Pop I stars?
ANSWER: This is a very good point. We use this nomenclature for historical reasons since the most important discrimination in A-SLOTH is between PopII and PopIII stars. We have added a clarification about this nomenclature to the paper draft and code documentation.


- In the fiducial model, the Lyman-Werner background is set by equation 14. It is worth commenting that this could miss the impact of self-regulation of Pop III stars. If one increases the Pop III star formation efficiency, this should increase the Lyman-Werner background and reduce the number of Pop III stars formed (due to higher critical halo mass for molecular hydrogen cooling).
ANSWER: This is correct and we have added one paragraph of explanation.


- The Pop III star formation efficiency in Table 3 is higher than what is found in some hydrodynamical cosmological simulations. Do the authors know if this is required to match the observables calibrated to? More generally, it would be very interesting to know what range of the parameter sets in Table 3 are consistent with the observations given their uncertainties. However, this may be difficult to determine/report and be beyond the scope of this work.
ANSWER: The two EMP-based observables require a high PopIII SFE, i.e., when we reduce the SFE manually, these two observables are most influenced. Moreover, the SFE in A-SLOTH is defined as the fraction of cold gas that turns into stars per free-fall time. Hence, it is difficult to compare its numerical value directly to numerical simulations. We have clarified these points in the paper draft.
We completely agree that it would be very interesting to estimate these fitting parameters with their uncertainties. We are already working on the follow-up project in which we want to present the full posterior distribution functions of these fitting parameters. However, this requires immense computational power to explore the parameter space and is beyond the scope of this current code release paper. For now, the QD chains in Fig. 18 provide some intuition on how well the parameters are constrained.


- Typo on page 3, line 145: merger rates of SNae --> rates of SNae
ANSWER: Corrected.
